EO-Agents: A Three-Agent LLM Pipeline for Earth Observation Hypothesis Generation

Large language models have recently been explored for scientific hypothesis generation, but most prior work relies on unstructured literature and free-form textual claims. We present a pipeline for Earth observation that grounds hypothesis generation directly in the NASA Earth Observation Knowledge Graph. A heterogeneous graph neural network trained on historical co-usage relations ranks candidate dataset pairings, and a three-agent LLM pipeline filters, generates, and evaluates structured research hypotheses. Applied to 1,475 NASA datasets, the system produces 160 hypotheses spanning multiple Earth-science domains, including ecohydrology, glaciology, aerosol--cloud interactions, vegetation phenology, and stratospheric chemistry. Model-predicted novel dataset pairings are rated nearly as plausible as held-out real co-usages from the literature, indicating that the pipeline surfaces scientifically coherent yet unexplored combinations. A 2*2*2 factorial experiment across GPT-5.2 and Claude Sonnet 4.6 shows that hypothesis rankings remain stable, while absolute scores depend strongly on judge identity, highlighting limitations of single-judge LLM evaluation.

==> README.txt <==
ICML 2026 AI4Science workshop paper skeleton
=============================================

Entry point:  main.tex
References:   main.bib
Figures:      figures/fig1_pipeline.pdf (drop in once exported from PowerPoint)
Compile:      pdflatex main && bibtex main && pdflatex main && pdflatex main

Locked so far (preamble of main.tex):
  * Title: "Tools, Co-authors, or Calibrators? A Three-Agent LLM Pipeline
           for Earth-Observation Hypothesis Generation"
  * Sole author: Mahyar Ghazanfari, University of Delaware
  * Preprint mode (visible author info) — suitable for non-archival workshop
  * Keywords: knowledge graphs, GNNs, hypothesis generation, LLM-as-judge,
              Earth observation, scientific discovery, multi-agent evaluation

To fill in:
  * Abstract body (skeleton in place)
  * Sections 1–7 (all scaffolded with TODO comments)
  * Impact + LLM-disclosure (drafts already present)
  * Bibliography (one placeholder entry; replace as you add citations)

Preserved / required files (do not modify):
  * icml2026.sty, icml2026.bst        — official ICML style
  * algorithm.sty, algorithmic.sty    — algorithm typesetting
  * fancyhdr.sty                      — header/footer

Removed from the example:
  * example_paper.tex (500+ lines of ICML author guidelines)
  * example_paper.pdf
  * example_paper.bib (generic placeholder bib — replaced by main.bib)
  * icml_numpapers.pdf (sample page-limit figure — not needed)


